Moving Mesh Simulations of Pitting Corrosion

Damages due to pitting corrosion of metals cost industry billions of dollars per year and can put human lives at risk. The design and implementation of an adaptive moving mesh method is provided for a moving boundary problem related to pitting corrosion. The adaptive mesh is generated automatically by solving a mesh PDE coupled to the nonlinear potential problem. The moving mesh approach is shown to enable initial mesh generation, provide mesh recovery and is able to smoothly tackle changing pit geometry. Materials with varying crystallography are considered. Changing mesh topology due to the merging of pits is also handled. The evolution of the pit shape, the pit depth and the pit width are computed and compared to existing results in the literature.

==> figures/2.initial_mesh_adjustment/uniform_mesh_UsingMatlabTools_tau_4/parameters_notes.txt <==

MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^-4
corner_mov_method = 2022_Aug23

(Nv, Ne) = 3800, 7353
 Mesh quality measures (Qgeo, Qeq, Qali) = 3.663648e+00 1.452920e+01 3.663648e+00

 After 60 iteration(s) pit depth and width are:
 pit-1:   depth = 8.209480  width = 19.458549


==> figures/2.initial_mesh_adjustment/uniform_mesh_UsingMatlabTools_tau_4/parameters_notes_1.txt <==

MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^-4
corner_mov_method = 2022_Aug23

(Nv, Ne) = 3800, 7353
 Mesh quality measures (Qgeo, Qeq, Qali) = 3.663648e+00 1.452920e+01 3.663648e+00

 After 60 iteration(s) pit depth and width are:
 pit-1:   depth = 8.209480  width = 19.458549


==> figures/2.initial_mesh_adjustment/uniform_mesh_UsingMatlabTools_tau_5/parameter_notes.txt <==
MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^5
corner_mov_method = 2022_Aug23

(Nv, Ne) = 3800, 7353
 Mesh quality measures (Qgeo, Qeq, Qali) = 3.663648e+00 1.452920e+01 3.663648e+00

 After 60 iteration(s) pit depth and width are:
 pit-1:   depth = 8.209480  width = 19.458549


==> figures/2.initial_mesh_adjustment/uniform_mesh_UsingMatlabTools_tau_5/parameter_notes_1.txt <==
MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^5
corner_mov_method = 2022_Aug23

(Nv, Ne) = 3800, 7353
 Mesh quality measures (Qgeo, Qeq, Qali) = 3.663648e+00 1.452920e+01 3.663648e+00

 After 60 iteration(s) pit depth and width are:
 pit-1:   depth = 8.209480  width = 19.458549


==> figures/3.effect_of_tau/uniform_mesh_UsingMatlabTools_tau_4/parameters_notes.txt <==

MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^-4
corner_mov_method = 2022_Aug23

==> figures/3.effect_of_tau/uniform_mesh_UsingMatlabTools_tau_4/parameters_notes_1.txt <==

MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^-4
corner_mov_method = 2022_Aug23

==> figures/3.effect_of_tau/uniform_mesh_UsingMatlabTools_tau_5/parameter_notes.txt <==
MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^5
corner_mov_method = 2022_Aug23

==> figures/3.effect_of_tau/uniform_mesh_UsingMatlabTools_tau_5/parameter_notes_1.txt <==
MeshGenOption = 3;              % 1 - using initmesh(), 2 - 'UnionTech', 3 - 'UsingMatlabTools' NOT WORKING Completly.
tau = 10^5
corner_mov_method = 2022_Aug23
